Creator Incentives in Recommender Systems: A Cooperative Game-Theoretic Approach for Stable and Fair Collaboration in Multi-Agent Bandits

User interactions in online recommendation platforms create interdependencies among content creators: feedback on one creator's content influences the system's learning and, in turn, the exposure of other creators' contents. To analyze incentives in such settings, we model collaboration as a multi-agent stochastic linear bandit problem with a transferable utility (TU) cooperative game formulation, where a coalition's value equals the negative sum of its members' cumulative regrets. We show that, for identical (homogenous) agents with fixed action sets, the induced TU game is convex under mild algorithmic conditions, implying a non-empty core that contains the Shapley value and ensures both stability and fairness. For heterogeneous agents, the game still admits a non-empty core, though convexity and Shapley value core-membership are no longer guaranteed. To address this, we propose a simple regret-based payout rule that satisfies three out of the four Shapley axioms and also lies in the core. Experiments on MovieLens-100k dataset illustrate when the empirical payout aligns with -- and diverges from -- the Shapley fairness across different settings and algorithms.

==> coop-content/mtm-table/age-full-1-age.txt <==
(0, 1, 4)|1|645|41|(1, 4)|630|35|1.024
(0, 1, 4)|4|620|46|(1, 4)|603|11|1.028
(0, 1, 6)|1|722|35|(1, 6)|712|27|1.014
(0, 2, 3)|2|593|65|(2, 3)|592|38|1.002
(0, 2, 7)|7|517|13|(2, 7)|514|24|1.006
(0, 4, 6)|4|699|98|(4, 6)|699|69|1.0
(0, 4, 6)|6|635|53|(4, 6)|598|40|1.062
(0, 1, 2, 3)|3|486|17|(1, 2, 3)|470|19|1.034
(0, 1, 2, 5)|1|467|12|(1, 2, 5)|448|19|1.042
(0, 1, 2, 5)|5|411|2|(1, 2, 5)|409|19|1.005
(0, 1, 2, 7)|2|585|14|(1, 2, 7)|563|5|1.039
(0, 1, 2, 7)|7|353|42|(1, 2, 7)|346|33|1.02
(0, 1, 3, 6)|6|438|9|(1, 3, 6)|437|34|1.002
(0, 1, 3, 7)|7|344|69|(1, 3, 7)|332|39|1.036
(0, 1, 4, 6)|1|529|61|(1, 4, 6)|526|14|1.006
(0, 1, 4, 7)|1|582|16|(1, 4, 7)|552|31|1.054
(0, 1, 5, 6)|1|517|29|(1, 5, 6)|515|25|1.004
(0, 1, 5, 7)|7|424|28|(1, 5, 7)|400|6|1.06
(0, 1, 6, 7)|1|634|3|(1, 6, 7)|615|4|1.031
(0, 1, 6, 7)|6|540|35|(1, 6, 7)|523|21|1.033
(0, 1, 6, 7)|7|463|20|(1, 6, 7)|457|34|1.013
(0, 2, 3, 5)|2|495|12|(2, 3, 5)|478|10|1.036
(0, 2, 3, 5)|5|401|15|(2, 3, 5)|391|4|1.026
(0, 2, 3, 7)|3|549|18|(2, 3, 7)|546|58|1.005
(0, 2, 4, 5)|2|535|20|(2, 4, 5)|529|20|1.011
(0, 2, 5, 7)|2|630|31|(2, 5, 7)|593|29|1.062
(0, 2, 5, 7)|7|367|54|(2, 5, 7)|328|13|1.119
(0, 2, 6, 7)|2|633|13|(2, 6, 7)|624|19|1.014
(0, 2, 6, 7)|6|483|11|(2, 6, 7)|475|34|1.017
(0, 3, 4, 5)|4|465|51|(3, 4, 5)|449|11|1.036
(0, 3, 4, 7)|4|531|31|(3, 4, 7)|500|29|1.062
(0, 3, 5, 6)|5|445|24|(3, 5, 6)|427|22|1.042
(0, 4, 5, 6)|4|550|38|(4, 5, 6)|519|5|1.06
(0, 4, 5, 6)|5|489|20|(4, 5, 6)|487|18|1.004
(0, 4, 5, 7)|5|539|38|(4, 5, 7)|537|19|1.004
(0, 4, 6, 7)|4|616|18|(4, 6, 7)|590|30|1.044
(0, 4, 6, 7)|6|568|8|(4, 6, 7)|530|5|1.072
(0, 5, 6, 7)|7|468|83|(5, 6, 7)|457|34|1.024
(0, 1, 2, 3, 4)|1|372|10|(1, 2, 3, 4)|361|14|1.03
(0, 1, 2, 3, 4)|2|430|27|(1, 2, 3, 4)|397|11|1.083
(0, 1, 2, 3, 4)|3|431|37|(1, 2, 3, 4)|390|19|1.105
(0, 1, 2, 3, 4)|4|386|26|(1, 2, 3, 4)|372|27|1.038
(0, 1, 2, 3, 5)|1|382|3|(1, 2, 3, 5)|364|13|1.049
(0, 1, 2, 3, 5)|2|428|17|(1, 2, 3, 5)|419|21|1.021
(0, 1, 2, 3, 5)|5|342|7|(1, 2, 3, 5)|329|21|1.04
(0, 1, 2, 3, 7)|3|448|28|(1, 2, 3, 7)|446|21|1.004
(0, 1, 2, 3, 7)|7|254|34|(1, 2, 3, 7)|242|61|1.05
(0, 1, 2, 4, 5)|2|443|8|(1, 2, 4, 5)|434|29|1.021
(0, 1, 2, 4, 5)|5|342|6|(1, 2, 4, 5)|317|14|1.079
(0, 1, 2, 4, 7)|1|414|17|(1, 2, 4, 7)|404|29|1.025
(0, 1, 2, 5, 6)|2|447|29|(1, 2, 5, 6)|446|18|1.002
(0, 1, 2, 5, 7)|1|450|17|(1, 2, 5, 7)|434|26|1.037
(0, 1, 2, 5, 7)|2|513|25|(1, 2, 5, 7)|490|16|1.047
(0, 1, 2, 5, 7)|5|405|40|(1, 2, 5, 7)|385|24|1.052
(0, 1, 2, 5, 7)|7|279|40|(1, 2, 5, 7)|270|33|1.033
(0, 1, 2, 6, 7)|1|467|17|(1, 2, 6, 7)|451|20|1.035
(0, 1, 2, 6, 7)|2|527|26|(1, 2, 6, 7)|505|13|1.044
(0, 1, 2, 6, 7)|6|385|15|(1, 2, 6, 7)|376|13|1.024
(0, 1, 3, 4, 5)|1|392|23|(1, 3, 4, 5)|374|18|1.048
(0, 1, 3, 4, 5)|3|438|12|(1, 3, 4, 5)|413|12|1.061
(0, 1, 3, 4, 6)|6|358|38|(1, 3, 4, 6)|344|11|1.041
(0, 1, 3, 5, 6)|1|418|19|(1, 3, 5, 6)|385|18|1.086
(0, 1, 3, 5, 6)|3|419|8|(1, 3, 5, 6)|414|15|1.012
(0, 1, 3, 5, 7)|3|480|37|(1, 3, 5, 7)|476|32|1.008
(0, 1, 3, 5, 7)|5|374|10|(1, 3, 5, 7)|367|13|1.019
(0, 1, 3, 6, 7)|1|475|21|(1, 3, 6, 7)|437|7|1.087
(0, 1, 3, 6, 7)|6|388|32|(1, 3, 6, 7)|382|20|1.016
(0, 1, 4, 5, 6)|5|405|28|(1, 4, 5, 6)|373|5|1.086
(0, 1, 5, 6, 7)|1|492|25|(1, 5, 6, 7)|475|21|1.036
(0, 1, 5, 6, 7)|6|428|13|(1, 5, 6, 7)|420|20|1.019
(0, 2, 3, 4, 7)|7|270|45|(2, 3, 4, 7)|215|18|1.256
(0, 2, 3, 5, 7)|2|469|2|(2, 3, 5, 7)|467|19|1.004
(0, 2, 3, 5, 7)|5|379|23|(2, 3, 5, 7)|376|7|1.008
(0, 2, 3, 6, 7)|2|471|14|(2, 3, 6, 7)|470|26|1.002
(0, 2, 4, 5, 6)|2|457|10|(2, 4, 5, 6)|446|22|1.025
(0, 2, 4, 5, 6)|4|395|16|(2, 4, 5, 6)|385|10|1.026
(0, 2, 4, 5, 6)|5|365|7|(2, 4, 5, 6)|363|8|1.006
(0, 2, 4, 5, 7)|2|517|20|(2, 4, 5, 7)|507|26|1.02
(0, 2, 4, 5, 7)|5|394|22|(2, 4, 5, 7)|391|20|1.008
(0, 2, 4, 6, 7)|6|379|36|(2, 4, 6, 7)|367|39|1.033
(0, 2, 5, 6, 7)|5|423|29|(2, 5, 6, 7)|402|5|1.052
(0, 2, 5, 6, 7)|6|388|34|(2, 5, 6, 7)|357|25|1.087
(0, 3, 4, 5, 6)|3|451|4|(3, 4, 5, 6)|434|22|1.039
(0, 3, 4, 5, 7)|5|392|28|(3, 4, 5, 7)|390|8|1.005
(0, 3, 4, 6, 7)|3|490|11|(3, 4, 6, 7)|482|7|1.017
(0, 3, 5, 6, 7)|5|409|49|(3, 5, 6, 7)|408|37|1.002
(0, 3, 5, 6, 7)|7|287|29|(3, 5, 6, 7)|261|26|1.1
(0, 4, 5, 6, 7)|6|393|33|(4, 5, 6, 7)|393|36|1.0
(0, 4, 5, 6, 7)|7|300|28|(4, 5, 6, 7)|289|47|1.038
(0, 1, 2, 3, 4, 5)|2|364|10|(1, 2, 3, 4, 5)|342|22|1.064
(0, 1, 2, 3, 4, 5)|3|357|5|(1, 2, 3, 4, 5)|337|26|1.059
(0, 1, 2, 3, 4, 5)|4|336|25|(1, 2, 3, 4, 5)|312|6|1.077
(0, 1, 2, 3, 4, 5)|5|294|30|(1, 2, 3, 4, 5)|261|17|1.126
(0, 1, 2, 3, 4, 6)|2|371|24|(1, 2, 3, 4, 6)|365|43|1.016
(0, 1, 2, 3, 4, 6)|4|339|24|(1, 2, 3, 4, 6)|329|36|1.03
(0, 1, 2, 3, 4, 7)|2|402|9|(1, 2, 3, 4, 7)|402|25|1.0
(0, 1, 2, 3, 4, 7)|3|388|5|(1, 2, 3, 4, 7)|384|3|1.01
(0, 1, 2, 3, 4, 7)|7|197|8|(1, 2, 3, 4, 7)|163|16|1.209
(0, 1, 2, 3, 5, 6)|2|368|18|(1, 2, 3, 5, 6)|368|4|1.0
(0, 1, 2, 3, 5, 6)|6|285|15|(1, 2, 3, 5, 6)|279|18|1.022
(0, 1, 2, 3, 5, 7)|1|345|24|(1, 2, 3, 5, 7)|345|6|1.0
(0, 1, 2, 3, 6, 7)|3|404|20|(1, 2, 3, 6, 7)|394|17|1.025
(0, 1, 2, 3, 6, 7)|6|310|24|(1, 2, 3, 6, 7)|305|26|1.016
(0, 1, 2, 4, 5, 6)|2|378|11|(1, 2, 4, 5, 6)|377|33|1.003
(0, 1, 2, 4, 5, 6)|5|311|12|(1, 2, 4, 5, 6)|306|11|1.016
(0, 1, 2, 4, 5, 7)|5|321|20|(1, 2, 4, 5, 7)|313|13|1.026
(0, 1, 2, 4, 6, 7)|0|114|37|(0, 2, 4, 6, 7)|109|10|1.046
(0, 1, 2, 4, 6, 7)|4|381|13|(1, 2, 4, 6, 7)|371|25|1.027
(0, 1, 2, 5, 6, 7)|1|382|9|(1, 2, 5, 6, 7)|372|6|1.027
(0, 1, 2, 5, 6, 7)|2|432|35|(1, 2, 5, 6, 7)|427|10|1.012
(0, 1, 3, 4, 5, 6)|5|309|9|(1, 3, 4, 5, 6)|293|35|1.055
(0, 1, 3, 4, 5, 6)|6|288|7|(1, 3, 4, 5, 6)|273|11|1.055
(0, 1, 3, 4, 5, 7)|1|385|52|(1, 3, 4, 5, 7)|363|31|1.061
(0, 1, 3, 4, 5, 7)|3|399|15|(1, 3, 4, 5, 7)|391|14|1.02
(0, 1, 3, 4, 5, 7)|4|368|19|(1, 3, 4, 5, 7)|368|28|1.0
(0, 1, 3, 4, 5, 7)|5|332|15|(1, 3, 4, 5, 7)|329|19|1.009
(0, 1, 3, 4, 6, 7)|1|412|41|(1, 3, 4, 6, 7)|382|26|1.079
(0, 1, 3, 4, 6, 7)|4|382|22|(1, 3, 4, 6, 7)|354|15|1.079
(0, 1, 3, 5, 6, 7)|0|107|27|(0, 3, 5, 6, 7)|90|10|1.189
(0, 1, 3, 5, 6, 7)|6|301|20|(1, 3, 5, 6, 7)|301|26|1.0
(0, 1, 3, 5, 6, 7)|7|218|28|(1, 3, 5, 6, 7)|217|42|1.005
(0, 1, 4, 5, 6, 7)|4|392|12|(1, 4, 5, 6, 7)|392|18|1.0
(0, 1, 4, 5, 6, 7)|5|349|6|(1, 4, 5, 6, 7)|341|23|1.023
(0, 2, 3, 4, 5, 6)|6|262|31|(2, 3, 4, 5, 6)|257|17|1.019
(0, 2, 3, 4, 5, 7)|2|408|5|(2, 3, 4, 5, 7)|394|18|1.036
(0, 2, 3, 4, 5, 7)|3|394|9|(2, 3, 4, 5, 7)|389|31|1.013
(0, 2, 3, 4, 5, 7)|4|352|14|(2, 3, 4, 5, 7)|352|9|1.0
(0, 2, 3, 4, 5, 7)|5|326|17|(2, 3, 4, 5, 7)|291|23|1.12
(0, 2, 3, 4, 6, 7)|2|418|34|(2, 3, 4, 6, 7)|416|13|1.005
(0, 2, 3, 4, 6, 7)|6|317|32|(2, 3, 4, 6, 7)|316|25|1.003
(0, 2, 3, 5, 6, 7)|7|219|39|(2, 3, 5, 6, 7)|203|43|1.079
(0, 2, 4, 5, 6, 7)|7|214|16|(2, 4, 5, 6, 7)|214|14|1.0
(0, 3, 4, 5, 6, 7)|3|433|20|(3, 4, 5, 6, 7)|423|27|1.024
(0, 3, 4, 5, 6, 7)|6|324|30|(3, 4, 5, 6, 7)|311|14|1.042
(0, 1, 2, 3, 4, 5, 6)|1|327|23|(1, 2, 3, 4, 5, 6)|289|17|1.131
(0, 1, 2, 3, 4, 5, 6)|2|333|17|(1, 2, 3, 4, 5, 6)|328|29|1.015
(0, 1, 2, 3, 4, 5, 6)|4|304|16|(1, 2, 3, 4, 5, 6)|290|29|1.048
(0, 1, 2, 3, 4, 5, 6)|6|252|23|(1, 2, 3, 4, 5, 6)|252|21|1.0
(0, 1, 2, 3, 4, 5, 7)|5|268|27|(1, 2, 3, 4, 5, 7)|264|1|1.015
(0, 1, 2, 3, 4, 5, 7)|7|150|24|(1, 2, 3, 4, 5, 7)|147|25|1.02
(0, 1, 2, 3, 4, 6, 7)|1|317|23|(1, 2, 3, 4, 6, 7)|293|9|1.082
(0, 1, 2, 3, 4, 6, 7)|3|361|25|(1, 2, 3, 4, 6, 7)|335|11|1.078
(0, 1, 2, 3, 4, 6, 7)|4|325|19|(1, 2, 3, 4, 6, 7)|311|10|1.045
(0, 1, 2, 3, 4, 6, 7)|6|265|8|(1, 2, 3, 4, 6, 7)|249|35|1.064
(0, 1, 2, 3, 4, 6, 7)|7|147|14|(1, 2, 3, 4, 6, 7)|131|3|1.122
(0, 1, 2, 3, 5, 6, 7)|0|93|21|(0, 2, 3, 5, 6, 7)|70|17|1.329
(0, 1, 2, 3, 5, 6, 7)|1|316|14|(1, 2, 3, 5, 6, 7)|310|13|1.019
(0, 1, 2, 3, 5, 6, 7)|2|370|7|(1, 2, 3, 5, 6, 7)|363|20|1.019
(0, 1, 2, 3, 5, 6, 7)|3|353|10|(1, 2, 3, 5, 6, 7)|336|20|1.051
(0, 1, 2, 3, 5, 6, 7)|5|284|27|(1, 2, 3, 5, 6, 7)|279|18|1.018
(0, 1, 2, 3, 5, 6, 7)|6|267|3|(1, 2, 3, 5, 6, 7)|256|48|1.043
(0, 1, 2, 3, 5, 6, 7)|7|167|11|(1, 2, 3, 5, 6, 7)|146|31|1.144
(0, 1, 2, 4, 5, 6, 7)|1|349|9|(1, 2, 4, 5, 6, 7)|349|24|1.0
(0, 1, 2, 4, 5, 6, 7)|2|369|7|(1, 2, 4, 5, 6, 7)|369|5|1.0
(0, 1, 2, 4, 5, 6, 7)|6|284|37|(1, 2, 4, 5, 6, 7)|277|39|1.025
(0, 1, 3, 4, 5, 6, 7)|1|333|10|(1, 3, 4, 5, 6, 7)|321|15|1.037
(0, 1, 3, 4, 5, 6, 7)|3|369|16|(1, 3, 4, 5, 6, 7)|351|5|1.051
(0, 1, 3, 4, 5, 6, 7)|5|294|24|(1, 3, 4, 5, 6, 7)|289|17|1.017
(0, 2, 3, 4, 5, 6, 7)|0|94|11|(0, 3, 5, 6, 7)|90|10|1.044
(0, 2, 3, 4, 5, 6, 7)|5|275|7|(2, 3, 4, 5, 6, 7)|272|29|1.011
(0, 2, 3, 4, 5, 6, 7)|6|284|29|(2, 3, 4, 5, 6, 7)|258|9|1.101
(0, 2, 3, 4, 5, 6, 7)|7|156|17|(2, 3, 4, 5, 6, 7)|147|8|1.061
(0, 1, 2, 3, 4, 5, 6, 7)|1|288|12|(1, 2, 3, 4, 5, 6, 7)|286|30|1.007
(0, 1, 2, 3, 4, 5, 6, 7)|3|320|4|(1, 2, 3, 4, 5, 6, 7)|313|27|1.022
(0, 1, 2, 3, 4, 5, 6, 7)|5|254|16|(1, 2, 3, 4, 5, 6, 7)|247|2|1.028
(0, 1, 2, 3, 4, 5, 6, 7)|7|129|45|(1, 2, 3, 4, 5, 6, 7)|127|8|1.016


==> coop-content/mtm-table/age-greedy-full-1-age.txt <==
(0, 3)|3|673|117|(3,)|632|91|1.065
(0, 7)|7|1094|639|(7,)|883|253|1.239
(0, 1, 2)|0|115|102|(0, 2)|106|48|1.085
(0, 1, 2)|1|393|21|(1, 2)|351|34|1.12
(0, 1, 2)|2|425|20|(1, 2)|409|7|1.039
(0, 1, 3)|1|371|92|(1, 3)|367|29|1.011
(0, 1, 3)|3|415|48|(1, 3)|409|34|1.015
(0, 1, 6)|0|103|60|(0, 6)|27|8|3.815
(0, 1, 6)|6|372|58|(1, 6)|366|50|1.016
(0, 1, 7)|1|580|48|(1, 7)|524|20|1.107
(0, 1, 7)|7|278|173|(1, 7)|163|32|1.706
(0, 2, 6)|0|48|24|(0, 6)|27|8|1.778
(0, 2, 6)|2|523|92|(2, 6)|507|27|1.032
(0, 2, 7)|2|607|73|(2, 7)|601|30|1.01
(0, 2, 7)|7|502|192|(2, 7)|260|153|1.931
(0, 3, 5)|3|425|21|(3, 5)|415|45|1.024
(0, 3, 5)|5|387|19|(3, 5)|332|49|1.166
(0, 3, 6)|0|78|72|(0, 6)|27|8|2.889
(0, 3, 6)|6|324|97|(3, 6)|279|16|1.161
(0, 3, 7)|7|316|97|(3, 7)|137|89|2.307
(0, 4, 6)|0|79|48|(0, 6)|27|8|2.926
(0, 4, 7)|4|595|77|(4, 7)|559|20|1.064
(0, 5, 6)|0|44|6|(0, 6)|27|8|1.63
(0, 5, 6)|6|368|57|(5, 6)|355|62|1.037
(0, 5, 7)|5|543|53|(5, 7)|516|85|1.052
(0, 6, 7)|7|563|128|(6, 7)|366|313|1.538
(2, 3, 7)|7|228|71|(3, 7)|137|89|1.664
(0, 1, 2, 4)|0|42|34|(0, 2, 4)|31|21|1.355
(0, 1, 2, 4)|1|309|38|(1, 2, 4)|268|2|1.153
(0, 1, 2, 4)|2|334|26|(1, 2, 4)|321|9|1.04
(0, 1, 2, 4)|4|284|23|(1, 2, 4)|283|14|1.004
(0, 1, 2, 5)|1|304|33|(1, 2, 5)|301|48|1.01
(0, 1, 2, 5)|2|344|55|(1, 2, 5)|331|34|1.039
(0, 1, 2, 6)|1|323|37|(1, 2, 6)|314|16|1.029
(0, 1, 2, 6)|6|245|37|(1, 2, 6)|216|47|1.134
(0, 1, 2, 7)|1|387|31|(1, 2, 7)|369|17|1.049
(0, 1, 2, 7)|2|430|15|(1, 2)|409|7|1.051
(0, 1, 2, 7)|7|229|59|(1, 7)|163|32|1.405
(0, 1, 3, 5)|1|274|71|(1, 3, 5)|254|33|1.079
(0, 1, 3, 5)|5|255|42|(1, 3, 5)|233|29|1.094
(0, 1, 3, 7)|7|159|57|(1, 3, 7)|136|30|1.169
(0, 1, 4, 5)|1|307|22|(1, 4, 5)|286|44|1.073
(0, 1, 4, 5)|4|297|35|(1, 4, 5)|287|9|1.035
(0, 1, 4, 5)|5|288|15|(1, 4, 5)|280|20|1.029
(0, 1, 4, 7)|1|384|19|(1, 4, 7)|350|35|1.097
(0, 1, 4, 7)|7|169|107|(1, 4, 7)|130|45|1.3
(0, 1, 5, 6)|0|48|16|(0, 5, 6)|44|6|1.091
(0, 1, 5, 6)|1|329|11|(1, 5, 6)|301|33|1.093
(0, 1, 5, 6)|5|319|32|(1, 5, 6)|287|50|1.111
(0, 1, 5, 6)|6|274|49|(1, 5, 6)|213|23|1.286
(0, 1, 5, 7)|1|393|5|(1, 5, 7)|353|35|1.113
(0, 1, 5, 7)|5|362|45|(1, 5, 7)|325|37|1.114
(0, 1, 5, 7)|7|108|20|(1, 5, 7)|95|27|1.137
(0, 1, 6, 7)|0|39|44|(0, 6)|27|8|1.444
(0, 1, 6, 7)|6|391|27|(1, 6, 7)|278|16|1.406
(0, 1, 6, 7)|7|369|160|(1, 7)|163|32|2.264
(0, 2, 3, 5)|0|86|54|(0, 3, 5)|44|19|1.955
(0, 2, 3, 5)|2|335|22|(2, 3, 5)|317|12|1.057
(0, 2, 3, 5)|3|319|22|(2, 3, 5)|304|4|1.049
(0, 2, 3, 5)|5|267|21|(2, 3, 5)|252|5|1.06
(0, 2, 3, 6)|6|248|35|(2, 3, 6)|231|21|1.074
(0, 2, 3, 7)|2|409|19|(2, 3, 7)|407|5|1.005
(0, 2, 3, 7)|3|383|29|(2, 3, 7)|373|5|1.027
(0, 2, 4, 5)|0|76|64|(0, 4, 5)|53|72|1.434
(0, 2, 4, 6)|2|349|44|(2, 4, 6)|347|17|1.006
(0, 2, 4, 6)|4|294|37|(2, 4, 6)|287|9|1.024
(0, 2, 4, 6)|6|215|44|(2, 4, 6)|204|48|1.054
(0, 2, 4, 7)|2|451|9|(2, 4, 7)|406|51|1.111
(0, 2, 4, 7)|4|369|23|(2, 4, 7)|323|45|1.142
(0, 2, 4, 7)|7|180|93|(2, 4, 7)|148|28|1.216
(0, 2, 5, 6)|0|123|146|(0, 5, 6)|44|6|2.795
(0, 2, 5, 7)|2|424|27|(2, 5, 7)|357|25|1.188
(0, 2, 5, 7)|5|357|44|(2, 5, 7)|290|20|1.231
(0, 2, 6, 7)|0|77|50|(0, 6)|27|8|2.852
(0, 2, 6, 7)|7|195|109|(2, 6, 7)|134|52|1.455
(0, 3, 4, 5)|3|316|28|(3, 4, 5)|299|24|1.057
(0, 3, 4, 5)|4|281|34|(3, 4, 5)|258|27|1.089
(0, 3, 4, 6)|4|280|45|(3, 4, 6)|278|24|1.007
(0, 3, 4, 6)|6|288|72|(3, 4, 6)|222|22|1.297
(0, 3, 4, 7)|7|174|93|(3, 7)|137|89|1.27
(0, 3, 5, 6)|6|233|52|(3, 5, 6)|210|31|1.11
(0, 3, 5, 7)|5|320|70|(3, 5, 7)|296|35|1.081
(0, 3, 5, 7)|7|237|32|(3, 5, 7)|91|38|2.604
(0, 3, 6, 7)|0|133|130|(0, 6)|27|8|4.926
(0, 3, 6, 7)|7|337|165|(3, 7)|137|89|2.46
(0, 4, 5, 6)|4|330|7|(4, 5, 6)|325|29|1.015
(0, 4, 5, 6)|5|306|17|(4, 5, 6)|296|32|1.034
(0, 4, 5, 7)|7|255|45|(4, 5, 7)|165|70|1.545
(0, 4, 6, 7)|0|66|32|(0, 6)|27|8|2.444
(0, 4, 6, 7)|7|233|73|(4, 6, 7)|197|53|1.183
(0, 5, 6, 7)|0|32|21|(0, 6)|27|8|1.185
(0, 5, 6, 7)|5|438|20|(5, 6, 7)|412|72|1.063
(1, 2, 4, 6)|6|214|30|(2, 4, 6)|204|48|1.049
(1, 2, 4, 7)|7|178|25|(2, 4, 7)|148|28|1.203
(1, 2, 6, 7)|7|172|87|(2, 6, 7)|134|52|1.284
(1, 3, 4, 6)|6|240|41|(3, 4, 6)|222|22|1.081
(1, 3, 4, 7)|7|170|71|(3, 7)|137|89|1.241
(1, 3, 5, 6)|6|218|28|(3, 5, 6)|210|31|1.038
(1, 3, 5, 7)|7|101|48|(3, 5, 7)|91|38|1.11
(2, 3, 4, 7)|7|208|56|(3, 7)|137|89|1.518
(2, 3, 5, 7)|7|185|58|(3, 5, 7)|91|38|2.033
(2, 3, 6, 7)|7|220|30|(3, 7)|137|89|1.606
(3, 4, 5, 7)|7|233|123|(4, 5, 7)|165|70|1.412
(3, 4, 6, 7)|7|226|86|(4, 6, 7)|197|53|1.147
(0, 1, 2, 3, 5)|1|240|17|(1, 2, 3, 5)|238|27|1.008
(0, 1, 2, 3, 6)|0|127|135|(0, 2, 3, 6)|23|17|5.522
(0, 1, 2, 3, 6)|1|232|25|(1, 2, 3, 6)|205|22|1.132
(0, 1, 2, 3, 6)|2|283|13|(1, 2, 3, 6)|240|17|1.179
(0, 1, 2, 3, 6)|3|266|4|(1, 2, 3, 6)|238|5|1.118
(0, 1, 2, 3, 6)|6|194|10|(1, 2, 3, 6)|164|34|1.183
(0, 1, 2, 3, 7)|0|79|45|(0, 2, 3, 7)|23|24|3.435
(0, 1, 2, 4, 5)|1|255|19|(1, 2, 4, 5)|242|25|1.054
(0, 1, 2, 5, 6)|5|235|16|(1, 2, 5, 6)|214|27|1.098
(0, 1, 2, 5, 6)|6|194|17|(1, 2, 5, 6)|194|12|1.0
(0, 1, 2, 5, 7)|1|295|47|(1, 2, 5, 7)|278|46|1.061
(0, 1, 2, 5, 7)|2|312|10|(1, 2, 5, 7)|281|43|1.11
(0, 1, 2, 5, 7)|5|256|20|(1, 2, 5, 7)|231|30|1.108
(0, 1, 2, 5, 7)|7|157|91|(1, 5, 7)|95|27|1.653
(0, 1, 2, 6, 7)|0|76|9|(0, 2, 7)|63|42|1.206
(0, 1, 2, 6, 7)|6|274|77|(1, 2, 6, 7)|243|48|1.128
(0, 1, 3, 4, 5)|1|255|48|(1, 3, 4, 5)|234|11|1.09
(0, 1, 3, 4, 6)|0|47|24|(0, 3, 4, 6)|25|30|1.88
(0, 1, 3, 4, 7)|1|285|20|(1, 3, 4, 7)|279|40|1.022
(0, 1, 3, 5, 6)|1|263|38|(1, 3, 5, 6)|255|18|1.031
(0, 1, 3, 5, 7)|1|305|37|(1, 3, 5, 7)|281|27|1.085
(0, 1, 3, 5, 7)|3|306|32|(1, 3, 5, 7)|300|27|1.02
(0, 1, 3, 5, 7)|7|230|147|(1, 5, 7)|95|27|2.421
(0, 1, 3, 6, 7)|1|298|8|(1, 3, 6, 7)|286|26|1.042
(0, 1, 3, 6, 7)|3|318|59|(1, 3, 6, 7)|301|16|1.056
(0, 1, 3, 6, 7)|6|229|30|(1, 3, 6, 7)|202|28|1.134
(0, 1, 3, 6, 7)|7|176|154|(1, 3, 6, 7)|90|17|1.956
(0, 1, 4, 5, 6)|0|33|31|(0, 4, 5, 6)|29|34|1.138
(0, 1, 4, 5, 6)|5|250|9|(1, 4, 5, 6)|235|17|1.064
(0, 1, 4, 5, 7)|1|290|26|(1, 4, 5, 7)|273|10|1.062
(0, 1, 4, 5, 7)|4|288|9|(1, 4, 5, 7)|248|14|1.161
(0, 1, 4, 5, 7)|5|278|31|(1, 4, 5, 7)|255|31|1.09
(0, 1, 4, 5, 7)|7|106|34|(1, 5, 7)|95|27|1.116
(0, 1, 4, 6, 7)|7|160|18|(1, 4, 6, 7)|120|43|1.333
(0, 1, 5, 6, 7)|0|53|43|(0, 5, 6, 7)|32|21|1.656
(0, 2, 3, 4, 5)|3|245|30|(2, 3, 4, 5)|244|21|1.004
(0, 2, 3, 4, 6)|0|33|25|(0, 3, 4, 6)|25|30|1.32
(0, 2, 3, 4, 7)|7|166|57|(2, 4, 7)|148|28|1.122
(0, 2, 3, 5, 6)|0|46|40|(0, 3, 5, 6)|39|26|1.179
(0, 2, 3, 5, 6)|2|283|1|(2, 3, 5, 6)|262|5|1.08
(0, 2, 3, 5, 6)|3|273|28|(2, 3, 5, 6)|259|12|1.054
(0, 2, 3, 5, 6)|5|228|14|(2, 3, 5, 6)|209|21|1.091
(0, 2, 3, 5, 6)|6|219|12|(2, 3, 5, 6)|177|10|1.237
(0, 2, 3, 5, 7)|0|49|26|(0, 3, 5, 7)|47|36|1.043
(0, 2, 3, 5, 7)|2|325|24|(2, 3, 5, 7)|281|19|1.157
(0, 2, 3, 5, 7)|3|314|14|(2, 3, 5, 7)|279|21|1.125
(0, 2, 3, 5, 7)|5|253|11|(2, 3, 5, 7)|238|17|1.063
(0, 2, 3, 6, 7)|7|201|111|(2, 6, 7)|134|52|1.5
(0, 2, 4, 5, 6)|2|271|11|(2, 4, 5, 6)|261|31|1.038
(0, 2, 4, 5, 6)|5|221|18|(2, 4, 5, 6)|210|46|1.052
(0, 2, 4, 5, 6)|6|198|62|(2, 4, 5, 6)|175|37|1.131
(0, 2, 4, 6, 7)|2|346|30|(2, 4, 6, 7)|326|40|1.061
(0, 2, 4, 6, 7)|7|142|41|(2, 6, 7)|134|52|1.06
(0, 2, 5, 6, 7)|0|36|26|(0, 5, 6, 7)|32|21|1.125
(0, 2, 5, 6, 7)|7|147|47|(2, 5, 6, 7)|130|98|1.131
(0, 3, 4, 5, 6)|4|253|6|(3, 4, 5, 6)|249|41|1.016
(0, 3, 4, 5, 7)|0|57|46|(0, 4, 5, 7)|41|42|1.39
(0, 3, 4, 5, 7)|7|223|55|(3, 5, 7)|91|38|2.451
(0, 4, 5, 6, 7)|0|51|29|(0, 5, 6, 7)|32|21|1.594
(1, 2, 4, 5, 6)|6|181|12|(2, 4, 5, 6)|175|37|1.034
(1, 3, 5, 6, 7)|7|201|95|(3, 6, 7)|194|65|1.036
(2, 3, 4, 5, 7)|7|133|15|(3, 5, 7)|91|38|1.462
(0, 1, 2, 3, 4, 5)|0|44|40|(0, 2, 3, 4, 5)|26|21|1.692
(0, 1, 2, 3, 4, 5)|2|211|16|(1, 2, 3, 4, 5)|209|34|1.01
(0, 1, 2, 3, 4, 5)|3|201|8|(1, 2, 3, 4, 5)|197|38|1.02
(0, 1, 2, 3, 4, 5)|5|175|5|(1, 2, 3, 4, 5)|164|23|1.067
(0, 1, 2, 3, 4, 6)|3|217|3|(1, 2, 3, 4, 6)|202|28|1.074
(0, 1, 2, 3, 4, 6)|4|197|21|(1, 2, 3, 4, 6)|196|34|1.005
(0, 1, 2, 3, 4, 7)|0|34|20|(0, 2, 3, 4, 7)|23|8|1.478
(0, 1, 2, 3, 4, 7)|2|230|22|(1, 2, 3, 4, 7)|223|7|1.031
(0, 1, 2, 3, 4, 7)|3|215|14|(1, 2, 3, 4, 7)|214|9|1.005
(0, 1, 2, 3, 4, 7)|7|118|17|(1, 2, 3, 4, 7)|68|21|1.735
(0, 1, 2, 3, 5, 6)|1|206|15|(1, 2, 3, 5, 6)|186|15|1.108
(0, 1, 2, 3, 5, 6)|5|182|19|(1, 2, 3, 5, 6)|180|11|1.011
(0, 1, 2, 3, 5, 7)|0|68|72|(0, 2, 3, 5, 7)|49|26|1.388
(0, 1, 2, 3, 5, 7)|1|248|29|(1, 2, 3, 5, 7)|223|52|1.112
(0, 1, 2, 3, 5, 7)|2|271|50|(1, 2, 3, 5, 7)|229|21|1.183
(0, 1, 2, 3, 5, 7)|3|271|39|(1, 2, 3, 5, 7)|220|20|1.232
(0, 1, 2, 3, 5, 7)|5|216|46|(1, 2, 3, 5, 7)|175|21|1.234
(0, 1, 2, 3, 5, 7)|7|219|103|(1, 2, 3, 5, 7)|81|17|2.704
(0, 1, 2, 3, 6, 7)|7|122|103|(1, 3, 6, 7)|90|17|1.356
(0, 1, 2, 4, 5, 6)|0|27|25|(0, 2, 4, 5, 6)|21|18|1.286
(0, 1, 2, 4, 5, 6)|1|217|19|(1, 2, 4, 5, 6)|214|18|1.014
(0, 1, 2, 4, 5, 6)|2|228|16|(1, 2, 4, 5, 6)|217|11|1.051
(0, 1, 2, 4, 5, 6)|5|197|40|(1, 2, 4, 5, 6)|195|14|1.01
(0, 1, 2, 4, 5, 6)|6|199|18|(1, 2, 4, 5, 6)|181|12|1.099
(0, 1, 2, 4, 5, 7)|0|42|33|(0, 2, 4, 5, 7)|36|16|1.167
(0, 1, 2, 4, 5, 7)|7|110|57|(1, 2, 4, 5, 7)|92|46|1.196
(0, 1, 2, 4, 6, 7)|2|256|11|(1, 2, 4, 6, 7)|250|25|1.024
(0, 1, 2, 4, 6, 7)|4|222|31|(1, 2, 4, 6, 7)|209|11|1.062
(0, 1, 2, 5, 6, 7)|2|248|5|(1, 2, 5, 6, 7)|242|12|1.025
(0, 1, 2, 5, 6, 7)|5|208|5|(1, 2, 5, 6, 7)|191|12|1.089
(0, 1, 2, 5, 6, 7)|7|137|12|(1, 2, 5, 6, 7)|85|25|1.612
(0, 1, 3, 4, 5, 6)|0|56|25|(0, 3, 4, 5, 6)|22|36|2.545
(0, 1, 3, 4, 5, 6)|4|201|28|(1, 3, 4, 5, 6)|188|26|1.069
(0, 1, 3, 4, 5, 6)|5|193|42|(1, 3, 4, 5, 6)|184|10|1.049
(0, 1, 3, 4, 5, 6)|6|148|15|(1, 3, 4, 5, 6)|140|35|1.057
(0, 1, 3, 4, 5, 7)|7|158|45|(1, 3, 4, 5, 7)|89|13|1.775
(0, 1, 3, 4, 6, 7)|7|96|70|(1, 3, 4, 6, 7)|79|33|1.215
(0, 1, 3, 5, 6, 7)|7|135|69|(1, 5, 7)|95|27|1.421
(0, 1, 4, 5, 6, 7)|7|130|17|(1, 5, 7)|95|27|1.368
(0, 2, 3, 4, 5, 6)|2|236|21|(2, 3, 4, 5, 6)|230|3|1.026
(0, 2, 3, 4, 5, 6)|3|220|22|(2, 3, 4, 5, 6)|212|2|1.038
(0, 2, 3, 4, 5, 6)|4|208|19|(2, 3, 4, 5, 6)|203|4|1.025
(0, 2, 3, 4, 5, 6)|5|197|19|(2, 3, 4, 5, 6)|187|20|1.053
(0, 2, 3, 4, 5, 6)|6|175|38|(2, 3, 4, 5, 6)|150|24|1.167
(0, 2, 3, 4, 5, 7)|5|194|12|(2, 3, 4, 5, 7)|194|14|1.0
(0, 2, 3, 4, 5, 7)|7|164|28|(2, 4, 5, 7)|108|29|1.519
(0, 2, 3, 4, 6, 7)|2|268|15|(2, 3, 4, 6, 7)|257|28|1.043
(0, 2, 3, 4, 6, 7)|3|249|14|(2, 3, 4, 6, 7)|232|11|1.073
(0, 2, 3, 4, 6, 7)|4|229|4|(2, 3, 4, 6, 7)|220|17|1.041
(0, 2, 3, 4, 6, 7)|6|194|36|(2, 3, 4, 6, 7)|176|28|1.102
(0, 2, 3, 5, 6, 7)|0|35|46|(0, 3, 5, 6, 7)|30|16|1.167
(0, 2, 3, 5, 6, 7)|3|259|12|(2, 3, 5, 6, 7)|233|25|1.112
(0, 2, 3, 5, 6, 7)|5|203|1|(2, 3, 5, 6, 7)|194|32|1.046
(0, 2, 3, 5, 6, 7)|7|92|24|(2, 3, 5, 6, 7)|91|38|1.011
(0, 2, 4, 5, 6, 7)|7|150|135|(2, 4, 5, 6, 7)|116|55|1.293
(0, 3, 4, 5, 6, 7)|6|195|38|(3, 4, 5, 6, 7)|177|9|1.102
(0, 3, 4, 5, 6, 7)|7|118|77|(3, 5, 7)|91|38|1.297
(1, 2, 3, 4, 5, 6)|6|153|21|(2, 3, 4, 5, 6)|150|24|1.02
(1, 2, 3, 5, 6, 7)|7|93|36|(2, 3, 5, 6, 7)|91|38|1.022
(1, 3, 4, 5, 6, 7)|7|125|35|(3, 5, 7)|91|38|1.374
(0, 1, 2, 3, 4, 5, 6)|0|18|14|(0, 2, 3, 4, 5, 6)|16|14|1.125
(0, 1, 2, 3, 4, 5, 6)|1|198|17|(1, 2, 3, 4, 5, 6)|191|20|1.037
(0, 1, 2, 3, 4, 5, 6)|3|197|14|(1, 2, 3, 4, 5, 6)|191|8|1.031
(0, 1, 2, 3, 4, 5, 6)|4|181|1|(1, 2, 3, 4, 5, 6)|168|15|1.077
(0, 1, 2, 3, 4, 5, 6)|6|169|10|(1, 3, 4, 5, 6)|140|35|1.207
(0, 1, 2, 3, 4, 5, 7)|0|43|24|(0, 2, 3, 4, 5, 7)|14|7|3.071
(0, 1, 2, 3, 4, 5, 7)|7|105|61|(1, 2, 3, 4, 5, 7)|77|13|1.364
(0, 1, 2, 3, 4, 6, 7)|0|46|39|(0, 2, 3, 4, 6, 7)|43|13|1.07
(0, 1, 2, 3, 4, 6, 7)|1|212|19|(1, 2, 3, 4, 6, 7)|202|11|1.05
(0, 1, 2, 3, 4, 6, 7)|2|238|16|(1, 2, 3, 4, 6, 7)|222|22|1.072
(0, 1, 2, 3, 4, 6, 7)|3|223|9|(1, 2, 3, 4, 6, 7)|206|29|1.083
(0, 1, 2, 3, 4, 6, 7)|4|196|17|(1, 2, 3, 4, 6, 7)|190|22|1.032
(0, 1, 2, 3, 4, 6, 7)|6|166|27|(1, 2, 3, 4, 6, 7)|148|23|1.122
(0, 1, 2, 3, 4, 6, 7)|7|131|6|(1, 3, 4, 6, 7)|79|33|1.658
(0, 1, 2, 3, 5, 6, 7)|1|180|4|(1, 2, 3, 5, 6, 7)|176|13|1.023
(0, 1, 2, 3, 5, 6, 7)|7|100|61|(1, 3, 6, 7)|90|17|1.111
(0, 1, 2, 4, 5, 6, 7)|0|20|30|(0, 2, 4, 5, 6, 7)|14|8|1.429
(0, 1, 2, 4, 5, 6, 7)|1|195|22|(1, 2, 4, 5, 6, 7)|195|19|1.0
(0, 1, 2, 4, 5, 6, 7)|2|227|15|(1, 2, 4, 5, 6, 7)|216|11|1.051
(0, 1, 2, 4, 5, 6, 7)|4|198|27|(1, 2, 4, 5, 6, 7)|192|21|1.031
(0, 1, 2, 4, 5, 6, 7)|5|187|12|(1, 2, 4, 5, 6, 7)|184|43|1.016
(0, 1, 2, 4, 5, 6, 7)|7|122|52|(1, 2, 4, 5, 6, 7)|73|2|1.671
(0, 1, 3, 4, 5, 6, 7)|1|220|5|(1, 3, 4, 5, 6, 7)|215|5|1.023
(0, 1, 3, 4, 5, 6, 7)|4|195|12|(1, 3, 4, 5, 6, 7)|191|20|1.021
(0, 1, 3, 4, 5, 6, 7)|5|189|26|(1, 3, 4, 5, 6, 7)|183|5|1.033
(0, 2, 3, 4, 5, 6, 7)|0|50|50|(0, 3, 5, 6, 7)|30|16|1.667
(0, 2, 3, 4, 5, 6, 7)|7|109|52|(2, 3, 4, 5, 6, 7)|78|19|1.397
(0, 1, 2, 3, 4, 5, 6, 7)|0|18|16|(0, 2, 4, 5, 6, 7)|14|8|1.286
(0, 1, 2, 3, 4, 5, 6, 7)|6|149|10|(1, 2, 3, 4, 5, 6, 7)|126|13|1.183
(0, 1, 2, 3, 4, 5, 6, 7)|7|79|27|(1, 2, 3, 4, 5, 6, 7)|48|12|1.646


==> coop-content/mtm-table/random-full-1-random-0-seed-7-groups.txt <==
(0,)
0|904|6|()|1048576|0|0.0
(1,)
1|970|57|()|1048576|0|0.0
(2,)
2|964|35|()|1048576|0|0.0
(3,)
3|971|48|()|1048576|0|0.0
(4,)
4|998|71|()|1048576|0|0.0
(5,)
5|941|119|()|1048576|0|0.0
(6,)
6|1016|47|()|1048576|0|0.0
(0, 1)
0|603|67|(0,)|904|6|0.67
1|602|51|(1,)|970|57|0.62
(0, 2)
0|559|37|(0,)|904|6|0.62
2|599|24|(2,)|964|35|0.62
(0, 3)
0|645|13|(0,)|904|6|0.71
3|584|22|(3,)|971|48|0.6
(0, 4)
0|625|29|(0,)|904|6|0.69
4|570|64|(4,)|998|71|0.57
(0, 5)
0|570|49|(0,)|904|6|0.63
5|567|11|(5,)|941|119|0.6
(0, 6)
0|622|16|(0,)|904|6|0.69
6|601|23|(6,)|1016|47|0.59
(1, 2)
1|611|42|(1,)|970|57|0.63
2|629|44|(2,)|964|35|0.65
(1, 3)
1|662|32|(1,)|970|57|0.68
3|616|31|(3,)|971|48|0.63
(1, 4)
1|629|31|(1,)|970|57|0.65
4|618|28|(4,)|998|71|0.62
(1, 5)
1|622|26|(1,)|970|57|0.64
5|603|30|(5,)|941|119|0.64
(1, 6)
1|597|6|(1,)|970|57|0.62
6|644|37|(6,)|1016|47|0.63
(2, 3)
2|631|30|(2,)|964|35|0.65
3|612|54|(3,)|971|48|0.63
(2, 4)
2|607|36|(2,)|964|35|0.63
4|569|12|(4,)|998|71|0.57
(2, 5)
2|601|20|(2,)|964|35|0.62
5|556|5|(5,)|941|119|0.59
(2, 6)
2|649|10|(2,)|964|35|0.67
6|625|24|(6,)|1016|47|0.62
(3, 4)
3|573|58|(3,)|971|48|0.59
4|577|8|(4,)|998|71|0.58
(3, 5)
3|606|48|(3,)|971|48|0.62
5|648|28|(5,)|941|119|0.69
(3, 6)
3|580|38|(3,)|971|48|0.6
6|627|15|(6,)|1016|47|0.62
(4, 5)
4|573|20|(4,)|998|71|0.57
5|626|11|(5,)|941|119|0.67
(4, 6)
4|585|51|(4,)|998|71|0.59
6|638|14|(6,)|1016|47|0.63
(5, 6)
5|608|57|(5,)|941|119|0.65
6|609|46|(6,)|1016|47|0.6
(0, 1, 2)
0|481|40|(0, 2)|559|37|0.86
1|464|12|(1, 2)|611|42|0.76
2|480|4|(1, 2)|629|44|0.76
(0, 1, 3)
0|471|19|(0, 3)|645|13|0.73
1|470|25|(1, 3)|662|32|0.71
3|425|30|(1, 3)|616|31|0.69
(0, 1, 4)
0|484|29|(0, 4)|625|29|0.77
1|504|10|(1, 4)|629|31|0.8
4|438|14|(1, 4)|618|28|0.71
(0, 1, 5)
0|488|20|(0, 5)|570|49|0.86
1|470|25|(1, 5)|622|26|0.76
5|460|31|(1, 5)|603|30|0.76
(0, 1, 6)
0|456|24|(0, 6)|622|16|0.73
1|480|19|(1, 6)|597|6|0.8
6|490|37|(1, 6)|644|37|0.76
(0, 2, 3)
0|463|9|(0, 3)|645|13|0.72
2|468|26|(2, 3)|631|30|0.74
3|438|45|(2, 3)|612|54|0.72
(0, 2, 4)
0|470|32|(0, 4)|625|29|0.75
2|480|50|(2, 4)|607|36|0.79
4|424|35|(2, 4)|569|12|0.75
(0, 2, 5)
0|441|29|(0, 5)|570|49|0.77
2|487|20|(2, 5)|601|20|0.81
5|427|4|(2, 5)|556|5|0.77
(0, 2, 6)
0|465|22|(0, 6)|622|16|0.75
2|457|26|(2, 6)|649|10|0.7
6|487|11|(2, 6)|625|24|0.78
(0, 3, 4)
0|504|10|(0, 4)|625|29|0.81
3|468|44|(3, 4)|573|58|0.82
4|426|3|(3, 4)|577|8|0.74
(0, 3, 5)
0|461|41|(0, 5)|570|49|0.81
3|445|33|(3, 5)|606|48|0.73
5|464|35|(3, 5)|648|28|0.72
(0, 3, 6)
0|513|10|(0, 6)|622|16|0.82
3|468|54|(3, 6)|580|38|0.81
6|538|22|(3, 6)|627|15|0.86
(0, 4, 5)
0|475|40|(0, 5)|570|49|0.83
4|410|20|(4, 5)|573|20|0.72
5|475|9|(4, 5)|626|11|0.76
(0, 4, 6)
0|486|16|(0, 6)|622|16|0.78
4|424|43|(4, 6)|585|51|0.72
6|501|17|(4, 6)|638|14|0.79
(0, 5, 6)
0|444|27|(0, 6)|622|16|0.71
5|436|38|(5, 6)|608|57|0.72
6|473|9|(5, 6)|609|46|0.78
(1, 2, 3)
1|483|42|(1, 3)|662|32|0.73
2|481|16|(2, 3)|631|30|0.76
3|464|39|(2, 3)|612|54|0.76
(1, 2, 4)
1|466|12|(1, 4)|629|31|0.74
2|490|35|(2, 4)|607|36|0.81
4|429|29|(2, 4)|569|12|0.75
(1, 2, 5)
1|435|2|(1, 5)|622|26|0.7
2|473|25|(2, 5)|601|20|0.79
5|424|13|(2, 5)|556|5|0.76
(1, 2, 6)
1|440|25|(1, 6)|597|6|0.74
2|490|26|(2, 6)|649|10|0.76
6|475|3|(2, 6)|625|24|0.76
(1, 3, 4)
1|498|15|(1, 4)|629|31|0.79
3|424|20|(3, 4)|573|58|0.74
4|436|35|(3, 4)|577|8|0.76
(1, 3, 5)
1|505|38|(1, 5)|622|26|0.81
3|471|18|(3, 5)|606|48|0.78
5|479|42|(3, 5)|648|28|0.74
(1, 3, 6)
1|491|29|(1, 6)|597|6|0.82
3|430|25|(3, 6)|580|38|0.74
6|503|30|(3, 6)|627|15|0.8
(1, 4, 5)
1|454|26|(1, 5)|622|26|0.73
4|402|4|(4, 5)|573|20|0.7
5|436|4|(4, 5)|626|11|0.7
(1, 4, 6)
1|493|49|(1, 6)|597|6|0.83
4|448|18|(4, 6)|585|51|0.77
6|488|18|(4, 6)|638|14|0.76
(1, 5, 6)
1|480|16|(1, 6)|597|6|0.8
5|450|5|(5, 6)|608|57|0.74
6|468|13|(5, 6)|609|46|0.77
(2, 3, 4)
2|532|12|(2, 4)|607|36|0.88
3|432|13|(3, 4)|573|58|0.75
4|435|7|(3, 4)|577|8|0.75
(2, 3, 5)
2|473|36|(2, 5)|601|20|0.79
3|422|29|(3, 5)|606|48|0.7
5|444|31|(3, 5)|648|28|0.69
(2, 3, 6)
2|506|27|(2, 6)|649|10|0.78
3|453|34|(3, 6)|580|38|0.78
6|481|57|(3, 6)|627|15|0.77
(2, 4, 5)
2|495|22|(2, 5)|601|20|0.82
4|422|16|(4, 5)|573|20|0.74
5|431|10|(4, 5)|626|11|0.69
(2, 4, 6)
2|485|35|(2, 6)|649|10|0.75
4|410|44|(4, 6)|585|51|0.7
6|464|54|(4, 6)|638|14|0.73
(2, 5, 6)
2|487|34|(2, 6)|649|10|0.75
5|433|10|(5, 6)|608|57|0.71
6|489|51|(5, 6)|609|46|0.8
(3, 4, 5)
3|449|27|(3, 5)|606|48|0.74
4|446|32|(4, 5)|573|20|0.78
5|454|8|(4, 5)|626|11|0.73
(3, 4, 6)
3|423|17|(3, 6)|580|38|0.73
4|435|14|(4, 6)|585|51|0.74
6|506|20|(4, 6)|638|14|0.79
(3, 5, 6)
3|443|31|(3, 6)|580|38|0.76
5|466|13|(5, 6)|608|57|0.77
6|485|12|(5, 6)|609|46|0.8
(4, 5, 6)
4|418|16|(4, 6)|585|51|0.71
5|466|10|(5, 6)|608|57|0.77
6|481|39|(5, 6)|609|46|0.79
(0, 1, 2, 3)
0|386|40|(0, 2, 3)|463|9|0.83
1|385|6|(1, 2, 3)|483|42|0.8
2|410|14|(1, 2, 3)|481|16|0.85
3|348|16|(1, 2, 3)|464|39|0.75
(0, 1, 2, 4)
0|382|10|(0, 2, 4)|470|32|0.81
1|401|14|(1, 2, 4)|466|12|0.86
2|418|18|(1, 2, 4)|490|35|0.85
4|335|6|(1, 2, 4)|429|29|0.78
(0, 1, 2, 5)
0|375|32|(0, 2, 5)|441|29|0.85
1|387|23|(1, 2, 5)|435|2|0.89
2|402|23|(1, 2, 5)|473|25|0.85
5|368|13|(1, 2, 5)|424|13|0.87
(0, 1, 2, 6)
0|388|15|(0, 2, 6)|465|22|0.83
1|376|12|(1, 2, 6)|440|25|0.85
2|393|11|(1, 2, 6)|490|26|0.8
6|392|27|(1, 2, 6)|475|3|0.83
(0, 1, 3, 4)
0|413|18|(0, 3, 4)|504|10|0.82
1|416|35|(1, 3, 4)|498|15|0.84
3|387|18|(1, 3, 4)|424|20|0.91
4|357|47|(1, 3, 4)|436|35|0.82
(0, 1, 3, 5)
0|392|10|(0, 3, 5)|461|41|0.85
1|383|27|(1, 3, 5)|505|38|0.76
3|359|19|(1, 3, 5)|471|18|0.76
5|367|12|(1, 3, 5)|479|42|0.77
(0, 1, 3, 6)
0|399|20|(0, 3, 6)|513|10|0.78
1|407|37|(1, 3, 6)|491|29|0.83
3|373|12|(1, 3, 6)|430|25|0.87
6|412|48|(1, 3, 6)|503|30|0.82
(0, 1, 4, 5)
0|400|29|(0, 4, 5)|475|40|0.84
1|395|24|(1, 4, 5)|454|26|0.87
4|344|15|(1, 4, 5)|402|4|0.86
5|379|16|(1, 4, 5)|436|4|0.87
(0, 1, 4, 6)
0|391|15|(0, 4, 6)|486|16|0.8
1|408|34|(1, 4, 6)|493|49|0.83
4|353|22|(1, 4, 6)|448|18|0.79
6|411|13|(1, 4, 6)|488|18|0.84
(0, 1, 5, 6)
0|399|6|(0, 5, 6)|444|27|0.9
1|396|12|(1, 5, 6)|480|16|0.82
5|404|5|(1, 5, 6)|450|5|0.9
6|436|5|(1, 5, 6)|468|13|0.93
(0, 2, 3, 4)
0|373|24|(0, 3, 4)|504|10|0.74
2|381|15|(2, 3, 4)|532|12|0.72
3|324|21|(2, 3, 4)|432|13|0.75
4|326|19|(2, 3, 4)|435|7|0.75
(0, 2, 3, 5)
0|397|1|(0, 3, 5)|461|41|0.86
2|392|20|(2, 3, 5)|473|36|0.83
3|353|24|(2, 3, 5)|422|29|0.84
5|375|21|(2, 3, 5)|444|31|0.84
(0, 2, 3, 6)
0|384|21|(0, 3, 6)|513|10|0.75
2|400|36|(2, 3, 6)|506|27|0.79
3|368|20|(2, 3, 6)|453|34|0.81
6|420|17|(2, 3, 6)|481|57|0.87
(0, 2, 4, 5)
0|394|16|(0, 4, 5)|475|40|0.83
2|386|14|(2, 4, 5)|495|22|0.78
4|321|22|(2, 4, 5)|422|16|0.76
5|385|7|(2, 4, 5)|431|10|0.89
(0, 2, 4, 6)
0|373|7|(0, 4, 6)|486|16|0.77
2|393|27|(2, 4, 6)|485|35|0.81
4|338|11|(2, 4, 6)|410|44|0.82
6|392|2|(2, 4, 6)|464|54|0.84
(0, 2, 5, 6)
0|351|17|(0, 5, 6)|444|27|0.79
2|396|3|(2, 5, 6)|487|34|0.81
5|354|17|(2, 5, 6)|433|10|0.82
6|378|11|(2, 5, 6)|489|51|0.77
(0, 3, 4, 5)
0|386|16|(0, 4, 5)|475|40|0.81
3|359|15|(3, 4, 5)|449|27|0.8
4|337|38|(3, 4, 5)|446|32|0.76
5|363|30|(3, 4, 5)|454|8|0.8
(0, 3, 4, 6)
0|408|40|(0, 4, 6)|486|16|0.84
3|365|29|(3, 4, 6)|423|17|0.86
4|365|57|(3, 4, 6)|435|14|0.84
6|439|49|(3, 4, 6)|506|20|0.87
(0, 3, 5, 6)
0|394|19|(0, 5, 6)|444|27|0.89
3|373|33|(3, 5, 6)|443|31|0.84
5|375|41|(3, 5, 6)|466|13|0.8
6|420|12|(3, 5, 6)|485|12|0.87
(0, 4, 5, 6)
0|404|33|(0, 5, 6)|444|27|0.91
4|399|43|(4, 5, 6)|418|16|0.95
5|420|24|(4, 5, 6)|466|10|0.9
6|433|16|(4, 5, 6)|481|39|0.9
(1, 2, 3, 4)
1|386|30|(1, 3, 4)|498|15|0.78
2|404|16|(2, 3, 4)|532|12|0.76
3|356|16|(2, 3, 4)|432|13|0.82
4|340|21|(2, 3, 4)|435|7|0.78
(1, 2, 3, 5)
1|387|14|(1, 3, 5)|505|38|0.77
2|407|14|(2, 3, 5)|473|36|0.86
3|365|3|(2, 3, 5)|422|29|0.86
5|388|8|(2, 3, 5)|444|31|0.87
(1, 2, 3, 6)
1|413|29|(1, 3, 6)|491|29|0.84
2|449|36|(2, 3, 6)|506|27|0.89
3|374|3|(2, 3, 6)|453|34|0.83
6|431|14|(2, 3, 6)|481|57|0.9
(1, 2, 4, 5)
1|417|22|(1, 4, 5)|454|26|0.92
2|421|16|(2, 4, 5)|495|22|0.85
4|346|18|(2, 4, 5)|422|16|0.82
5|372|18|(2, 4, 5)|431|10|0.86
(1, 2, 4, 6)
1|394|27|(1, 4, 6)|493|49|0.8
2|416|20|(2, 4, 6)|485|35|0.86
4|354|24|(2, 4, 6)|410|44|0.86
6|398|9|(2, 4, 6)|464|54|0.86
(1, 2, 5, 6)
1|400|34|(1, 5, 6)|480|16|0.83
2|398|39|(2, 5, 6)|487|34|0.82
5|385|36|(2, 5, 6)|433|10|0.89
6|416|25|(2, 5, 6)|489|51|0.85
(1, 3, 4, 5)
1|398|14|(1, 4, 5)|454|26|0.88
3|363|12|(3, 4, 5)|449|27|0.81
4|368|15|(3, 4, 5)|446|32|0.83
5|397|11|(3, 4, 5)|454|8|0.87
(1, 3, 4, 6)
1|390|13|(1, 4, 6)|493|49|0.79
3|357|5|(3, 4, 6)|423|17|0.84
4|350|18|(3, 4, 6)|435|14|0.8
6|411|8|(3, 4, 6)|506|20|0.81
(1, 3, 5, 6)
1|403|15|(1, 5, 6)|480|16|0.84
3|368|34|(3, 5, 6)|443|31|0.83
5|390|22|(3, 5, 6)|466|13|0.84
6|404|20|(3, 5, 6)|485|12|0.83
(1, 4, 5, 6)
1|408|20|(1, 5, 6)|480|16|0.85
4|368|22|(4, 5, 6)|418|16|0.88
5|408|31|(4, 5, 6)|466|10|0.88
6|420|38|(4, 5, 6)|481|39|0.87
(2, 3, 4, 5)
2|411|10|(2, 4, 5)|495|22|0.83
3|387|7|(3, 4, 5)|449|27|0.86
4|363|11|(3, 4, 5)|446|32|0.81
5|379|9|(3, 4, 5)|454|8|0.83
(2, 3, 4, 6)
2|404|45|(2, 4, 6)|485|35|0.83
3|359|7|(3, 4, 6)|423|17|0.85
4|369|19|(3, 4, 6)|435|14|0.85
6|425|23|(3, 4, 6)|506|20|0.84
(2, 3, 5, 6)
2|408|26|(2, 5, 6)|487|34|0.84
3|369|33|(3, 5, 6)|443|31|0.83
5|393|26|(3, 5, 6)|466|13|0.84
6|413|28|(3, 5, 6)|485|12|0.85
(2, 4, 5, 6)
2|403|35|(2, 5, 6)|487|34|0.83
4|340|25|(4, 5, 6)|418|16|0.81
5|373|30|(4, 5, 6)|466|10|0.8
6|408|25|(4, 5, 6)|481|39|0.85
(3, 4, 5, 6)
3|364|16|(3, 5, 6)|443|31|0.82
4|360|26|(4, 5, 6)|418|16|0.86
5|387|22|(4, 5, 6)|466|10|0.83
6|423|16|(4, 5, 6)|481|39|0.88
(0, 1, 2, 3, 4)
0|332|25|(0, 2, 3, 4)|373|24|0.89
1|338|33|(1, 2, 3, 4)|386|30|0.88
2|351|46|(1, 2, 3, 4)|404|16|0.87
3|310|17|(1, 2, 3, 4)|356|16|0.87
4|286|11|(1, 2, 3, 4)|340|21|0.84
(0, 1, 2, 3, 5)
0|332|19|(0, 2, 3, 5)|397|1|0.84
1|337|30|(1, 2, 3, 5)|387|14|0.87
2|358|15|(1, 2, 3, 5)|407|14|0.88
3|299|21|(1, 2, 3, 5)|365|3|0.82
5|345|8|(1, 2, 3, 5)|388|8|0.89
(0, 1, 2, 3, 6)
0|353|14|(0, 2, 3, 6)|384|21|0.92
1|345|15|(1, 2, 3, 6)|413|29|0.84
2|355|11|(1, 2, 3, 6)|449|36|0.79
3|308|5|(1, 2, 3, 6)|374|3|0.82
6|367|15|(1, 2, 3, 6)|431|14|0.85
(0, 1, 2, 4, 5)
0|358|51|(0, 2, 4, 5)|394|16|0.91
1|336|20|(1, 2, 4, 5)|417|22|0.81
2|347|28|(1, 2, 4, 5)|421|16|0.82
4|292|29|(1, 2, 4, 5)|346|18|0.84
5|316|18|(1, 2, 4, 5)|372|18|0.85
(0, 1, 2, 4, 6)
0|324|46|(0, 2, 4, 6)|373|7|0.87
1|351|28|(1, 2, 4, 6)|394|27|0.89
2|346|21|(1, 2, 4, 6)|416|20|0.83
4|284|25|(1, 2, 4, 6)|354|24|0.8
6|359|30|(1, 2, 4, 6)|398|9|0.9
(0, 1, 2, 5, 6)
0|341|24|(0, 2, 5, 6)|351|17|0.97
1|353|25|(1, 2, 5, 6)|400|34|0.88
2|357|16|(1, 2, 5, 6)|398|39|0.9
5|343|42|(1, 2, 5, 6)|385|36|0.89
6|352|27|(1, 2, 5, 6)|416|25|0.85
(0, 1, 3, 4, 5)
0|367|1|(0, 3, 4, 5)|386|16|0.95
1|361|22|(1, 3, 4, 5)|398|14|0.91
3|308|6|(1, 3, 4, 5)|363|12|0.85
4|306|15|(1, 3, 4, 5)|368|15|0.83
5|328|15|(1, 3, 4, 5)|397|11|0.83
(0, 1, 3, 4, 6)
0|336|4|(0, 3, 4, 6)|408|40|0.82
1|331|8|(1, 3, 4, 6)|390|13|0.85
3|285|16|(1, 3, 4, 6)|357|5|0.8
4|283|13|(1, 3, 4, 6)|350|18|0.81
6|352|22|(1, 3, 4, 6)|411|8|0.86
(0, 1, 3, 5, 6)
0|326|28|(0, 3, 5, 6)|394|19|0.83
1|332|5|(1, 3, 5, 6)|403|15|0.82
3|291|19|(1, 3, 5, 6)|368|34|0.79
5|329|4|(1, 3, 5, 6)|390|22|0.84
6|341|19|(1, 3, 5, 6)|404|20|0.84
(0, 1, 4, 5, 6)
0|315|27|(0, 4, 5, 6)|404|33|0.78
1|341|21|(1, 4, 5, 6)|408|20|0.84
4|292|11|(1, 4, 5, 6)|368|22|0.79
5|331|30|(1, 4, 5, 6)|408|31|0.81
6|334|2|(1, 4, 5, 6)|420|38|0.8
(0, 2, 3, 4, 5)
0|347|35|(0, 3, 4, 5)|386|16|0.9
2|377|26|(2, 3, 4, 5)|411|10|0.92
3|308|29|(2, 3, 4, 5)|387|7|0.8
4|295|28|(2, 3, 4, 5)|363|11|0.81
5|327|18|(2, 3, 4, 5)|379|9|0.86
(0, 2, 3, 4, 6)
0|322|21|(0, 3, 4, 6)|408|40|0.79
2|343|13|(2, 3, 4, 6)|404|45|0.85
3|289|21|(2, 3, 4, 6)|359|7|0.81
4|292|8|(2, 3, 4, 6)|369|19|0.79
6|351|11|(2, 3, 4, 6)|425|23|0.83
(0, 2, 3, 5, 6)
0|311|9|(0, 3, 5, 6)|394|19|0.79
2|341|4|(2, 3, 5, 6)|408|26|0.84
3|306|15|(2, 3, 5, 6)|369|33|0.83
5|330|5|(2, 3, 5, 6)|393|26|0.84
6|343|5|(2, 3, 5, 6)|413|28|0.83
(0, 2, 4, 5, 6)
0|330|4|(0, 4, 5, 6)|404|33|0.82
2|333|1|(2, 4, 5, 6)|403|35|0.83
4|274|15|(2, 4, 5, 6)|340|25|0.81
5|307|11|(2, 4, 5, 6)|373|30|0.82
6|334|34|(2, 4, 5, 6)|408|25|0.82
(0, 3, 4, 5, 6)
0|355|19|(0, 4, 5, 6)|404|33|0.88
3|326|26|(3, 4, 5, 6)|364|16|0.9
4|320|41|(3, 4, 5, 6)|360|26|0.89
5|325|32|(3, 4, 5, 6)|387|22|0.84
6|380|36|(3, 4, 5, 6)|423|16|0.9
(1, 2, 3, 4, 5)
1|357|9|(1, 3, 4, 5)|398|14|0.9
2|351|17|(2, 3, 4, 5)|411|10|0.85
3|321|12|(2, 3, 4, 5)|387|7|0.83
4|289|26|(2, 3, 4, 5)|363|11|0.8
5|327|13|(2, 3, 4, 5)|379|9|0.86
(1, 2, 3, 4, 6)
1|369|33|(1, 3, 4, 6)|390|13|0.95
2|374|17|(2, 3, 4, 6)|404|45|0.93
3|344|18|(2, 3, 4, 6)|359|7|0.96
4|312|22|(2, 3, 4, 6)|369|19|0.85
6|384|22|(2, 3, 4, 6)|425|23|0.9
(1, 2, 3, 5, 6)
1|319|26|(1, 3, 5, 6)|403|15|0.79
2|345|19|(2, 3, 5, 6)|408|26|0.85
3|300|31|(2, 3, 5, 6)|369|33|0.81
5|308|9|(2, 3, 5, 6)|393|26|0.78
6|353|41|(2, 3, 5, 6)|413|28|0.85
(1, 2, 4, 5, 6)
1|315|27|(1, 4, 5, 6)|408|20|0.77
2|328|18|(2, 4, 5, 6)|403|35|0.81
4|273|28|(2, 4, 5, 6)|340|25|0.8
5|314|24|(2, 4, 5, 6)|373|30|0.84
6|335|25|(2, 4, 5, 6)|408|25|0.82
(1, 3, 4, 5, 6)
1|336|14|(1, 4, 5, 6)|408|20|0.82
3|288|16|(3, 4, 5, 6)|364|16|0.79
4|308|10|(3, 4, 5, 6)|360|26|0.86
5|333|22|(3, 4, 5, 6)|387|22|0.86
6|355|23|(3, 4, 5, 6)|423|16|0.84
(2, 3, 4, 5, 6)
2|335|2|(2, 4, 5, 6)|403|35|0.83
3|296|5|(3, 4, 5, 6)|364|16|0.81
4|274|12|(3, 4, 5, 6)|360|26|0.76
5|311|7|(3, 4, 5, 6)|387|22|0.8
6|359|23|(3, 4, 5, 6)|423|16|0.85
(0, 1, 2, 3, 4, 5)
0|284|2|(0, 2, 3, 4, 5)|347|35|0.82
1|304|16|(1, 2, 3, 4, 5)|357|9|0.85
2|317|26|(1, 2, 3, 4, 5)|351|17|0.9
3|258|12|(1, 2, 3, 4, 5)|321|12|0.8
4|265|16|(1, 2, 3, 4, 5)|289|26|0.92
5|293|11|(1, 2, 3, 4, 5)|327|13|0.9
(0, 1, 2, 3, 4, 6)
0|296|13|(0, 2, 3, 4, 6)|322|21|0.92
1|290|10|(1, 2, 3, 4, 6)|369|33|0.79
2|303|19|(1, 2, 3, 4, 6)|374|17|0.81
3|250|28|(1, 2, 3, 4, 6)|344|18|0.73
4|254|11|(1, 2, 3, 4, 6)|312|22|0.81
6|310|21|(1, 2, 3, 4, 6)|384|22|0.81
(0, 1, 2, 3, 5, 6)
0|283|22|(0, 2, 3, 5, 6)|311|9|0.91
1|296|20|(1, 2, 3, 5, 6)|319|26|0.93
2|305|12|(1, 2, 3, 5, 6)|345|19|0.88
3|261|14|(1, 2, 3, 5, 6)|300|31|0.87
5|270|9|(1, 2, 3, 5, 6)|308|9|0.88
6|322|11|(1, 2, 3, 5, 6)|353|41|0.91
(0, 1, 2, 4, 5, 6)
0|279|10|(0, 2, 4, 5, 6)|330|4|0.85
1|289|10|(1, 2, 4, 5, 6)|315|27|0.92
2|313|4|(1, 2, 4, 5, 6)|328|18|0.95
4|252|6|(1, 2, 4, 5, 6)|273|28|0.92
5|286|26|(1, 2, 4, 5, 6)|314|24|0.91
6|322|22|(1, 2, 4, 5, 6)|335|25|0.96
(0, 1, 3, 4, 5, 6)
0|318|11|(0, 3, 4, 5, 6)|355|19|0.9
1|316|24|(1, 3, 4, 5, 6)|336|14|0.94
3|275|8|(1, 3, 4, 5, 6)|288|16|0.95
4|267|19|(1, 3, 4, 5, 6)|308|10|0.87
5|306|20|(1, 3, 4, 5, 6)|333|22|0.92
6|335|10|(1, 3, 4, 5, 6)|355|23|0.94
(0, 2, 3, 4, 5, 6)
0|299|0|(0, 3, 4, 5, 6)|355|19|0.84
2|316|8|(2, 3, 4, 5, 6)|335|2|0.94
3|269|9|(2, 3, 4, 5, 6)|296|5|0.91
4|249|4|(2, 3, 4, 5, 6)|274|12|0.91
5|265|6|(2, 3, 4, 5, 6)|311|7|0.85
6|314|11|(2, 3, 4, 5, 6)|359|23|0.87
(1, 2, 3, 4, 5, 6)
1|294|13|(1, 3, 4, 5, 6)|336|14|0.88
2|319|12|(2, 3, 4, 5, 6)|335|2|0.95
3|268|16|(2, 3, 4, 5, 6)|296|5|0.91
4|267|14|(2, 3, 4, 5, 6)|274|12|0.97
5|296|19|(2, 3, 4, 5, 6)|311|7|0.95
6|325|30|(2, 3, 4, 5, 6)|359|23|0.91
(0, 1, 2, 3, 4, 5, 6)
0|266|3|(0, 2, 3, 4, 5, 6)|299|0|0.89
1|281|14|(1, 2, 3, 4, 5, 6)|294|13|0.96
2|299|3|(1, 2, 3, 4, 5, 6)|319|12|0.94
3|248|7|(1, 2, 3, 4, 5, 6)|268|16|0.93
4|210|2|(1, 2, 3, 4, 5, 6)|267|14|0.79
5|272|2|(1, 2, 3, 4, 5, 6)|296|19|0.92
6|282|11|(1, 2, 3, 4, 5, 6)|325|30|0.87

